Synthetic spectra of UIBs (2 to 40 mu)

Computational chemistry is used here to build a set of carbonaceous structures whose combined spectra approximately mimic typical UIB (Unidentified Infrared Band) spectra. A large number of relatively small hydrocarbon structures, containing traces of heteroatoms (oxygen, nitrogen and sulfur) were considered, including aliphatic chains, compact and concatenated hexagonal and pentagonal rings. Their ir (infrared) spectra were computed using standard chemistry software. Those which exhibited at least a few lines falling within one of the UIBs, and no significantly strong line outside the observed bands, were retained: in all 35 structures, grouped in 8 families and totalling about 6000 vibrational modes together. Each family exhibits a characteristically different spectrum. Guided by the IRS spectra of the Spitzer satellite, each of the 8 families was given a weight, which was tailored so that the concatenation of all 35 weighted spectra resembled UIB spectra. A typical chemical composition is found to be C:H:O:N:S=1:1.15:0.064:0.0026:0.013. The present procedure allows each structural family to be preferentially assigned to an observed UIB, which helps figuring out the structure of interstellar dust. The essential role of heteroatoms is apparent.

==> abstract.txt <==
Computational chemistry is used here to build a set of carbonaceous structures whose combined spectra approximately mimic typical UIB (Unidentified Infrared Band) spectra. A large number of relatively small hydrocarbon structures, containing traces of heteroatoms (oxygen, nitrogen and sulfur) were considered, including aliphatic chains, compact and concatenated hexagonal and pentagonal rings. Their ir (infrared) spectra were computed using standard chemistry software. Those which exhibited at least a few lines falling within one of the UIBs, and no significantly strong line outside the observed bands, were retained: in all 35 structures, grouped in 8 families and totalling about 6000 vibrational modes together. Each family exhibits a characteristically different spectrum. Guided by the IRS spectra of the Spitzer satellite, each of the 8 families was given a weight, which was tailored so that the concatenation of all 35 weighted spectra resembled UIB spectra. A typical chemical composition is found to be C:H:O:N:S=1:1.15:0.064:0.0026:0.013. The present procedure allows each structural family to be preferentially assigned to an observed UIB, which helps figuring out the structure of interstellar dust. The essential role of heteroatoms is apparent.


